Isotopic piecewise affine approximation of algebraic or $C^1$ varieties

We propose a novel sufficient condition establishing that a piecewise affine variety has the same topology as a variety of the sphere $\mathbb{S}^n$ defined by positively homogeneous $C^1$ functions. This covers the case of $C^1$ varieties in the projective space $\mathbb{P}^n$. We prove that this condition is sufficient in the case of codimension one and arbitrary dimension. We describe an implementation working for homogeneous polynomials in arbitrary dimension and codimension and give experimental evidences that our condition might still be sufficient in codimension greater than one.

==> experiments/concentric.txt <==
let c1(a,x,y) = 0.99*x^2 + y^2 - (1-a)^2;
let c2(a,x,y) = 0.99*x^2 + y^2 - (1+a)^2;

let cc = zeros(x,y) [subd=1, nb critical=1] (c1(0.5,x,y) * c2(0.5,x,y));
display cc cc__t;

let cc = zeros(x,y) [subd=6, nb critical=1] (c1(0.05,x,y) * c2(0.05,x,y));
display cc cc__t;

let cc = zeros(x,y) [subd=13, nb critical=1] (c1(0.005,x,y) * c2(0.005,x,y));
display cc cc__t;

let cc = zeros(x,y) [subd=20, nb critical=1] (c1(0.0005,x,y) * c2(0.0005,x,y));
display cc cc__t;

let cc = zeros(x,y) [subd=28, nb critical=1] (c1(0.00005,x,y) * c2(0.00005,x,y));
display cc cc__t;


==> experiments/cone-cubic.txt <==

let c0(x,y,z,t) = x^2 + (1+1e-10)*y^2 - z^2;

let p0(x,y,z,t) = z - t;


let a = 0.27;
let b = 0.002;
let c = 6e-5;

let p1(x,y,z,t) = z - t + a * (x+0.8*t);
let p2(x,y,z,t) = z - t - a * (x+0.8*t);
let p3(x,y,z,t) = x + 2*z - 1.5*t;

let q(x,y,z,t) = p1(x,y,z,t)*p2(x,y,z,t) + b*t^2;

let cubic(x,y,z,t) = q(x,y,z,t)*p3(x,y,z,t) - c*(x^2 + y^2 + z^2 + t^2)*t;

let cc = zeros [subd=16,expected=5,nb critical=3] cubic c0;

display cc;
display cc cc__t;


==> experiments/gudkov-sextic.txt <==
let s(x,y,z) =
 3.0825096385955886718e-08 * z^6 + 5.4979375436192194560e-07 *
 2.4494897427831778813e+00 * y * z^5 + -3.0052548014467141786e-05 *
 2.4494897427831778813e+00 * x * z^5 + 6.0448360558494031037e-06 *
 3.8729833462074170214e+00 * y^2 * z^4 + -4.5072933139247127205e-04 *
 5.4772255750516611883e+00 * x * y * z^4 + 1.0520771940155736190e-02 *
 3.8729833462074170214e+00 * x^2 * z^4 + 4.1622375532304663756e-05 *
 4.4721359549995796101e+00 * y^3 * z^3 + -3.5132330679201280096e-03 *
 7.7459666924148340428e+00 * x * y^2 * z^3 + 1.2784101049041654563e-01 *
 7.7459666924148340428e+00 * x^2 * y * z^3 + 8.5661059879043310872e-01 *
 4.4721359549995796101e+00 * x^3 * z^3 + 7.4603791698162150734e-05 *
 3.8729833462074170214e+00 * y^4 * z^2 + -1.2230518236318651398e-02 *
 7.7459666924148340428e+00 * x * y^3 * z^2 + 3.9480683086529150261e-01 *
 9.4868329805051381243e+00 * x^2 * y^2 * z^2 + -2.9940436503573489291e-02 *
 7.7459666924148340428e+00 * x^3 * y * z^2 + -7.9030544293024022895e-03 *
 3.8729833462074170214e+00 * x^4 * z^2 + -9.3379062477536153505e-04 *
 2.4494897427831778813e+00 * y^5 * z + 5.9234654740405977280e-02 *
 5.4772255750516611883e+00 * x * y^4 * z + -1.3333312687389306528e-01 *
 7.7459666924148340428e+00 * x^2 * y^3 * z + 2.6384664025229298198e-03 *
 7.7459666924148340428e+00 * x^3 * y^2 * z + 1.8628667875077536378e-04 *
 5.4772255750516611883e+00 * x^4 * y * z + 3.1696017160409184520e-05 *
 2.4494897427831778813e+00 * x^5 * z + 5.9125699600172561265e-03 * y^6 +
 -2.6725381722663599238e-01 * 2.4494897427831778813e+00 * x * y^5 +
 3.9902122005786118050e-03 * 3.8729833462074170214e+00 * x^2 * y^4 +
 9.9436807554115864624e-04 * 4.4721359549995796101e+00 * x^3 * y^3 +
 -4.3159770894422473122e-05 * 3.8729833462074170214e+00 * x^4 * y^2 +
 1.3157202821301346438e-07 * 2.4494897427831778813e+00 * x^5 * y +
 -6.9990934950083418985e-08 * x^6;

let s0(x,y,z) = s((x+z)*0.5,y,(x-z)*0.5);

let s = zeros [subd=27, nb critical=12, expected = 11] s0;
display s; display s s__t;


==> experiments/harnack-sextic.txt <==
# precision 200;

let pt1(x,y) = y + 1/3;
let pt2(x,y) = 0.866 * x - 0.5 * y + 1/3;
let pt3(x,y) = -0.866 * x - 0.5 * y + 1/3;

#let pt1 = zeros pt1 (0);
#let pt2 = zeros pt2 (0);
#let pt3 = zeros pt3 (0);

#display pt1 pt2 pt3;

let s(x,y) = x^2 + y^2  - 1;
let c(x,y) = pt1(x,y)*pt2(x,y)*pt3(x,y) + 0.99/27 * s(x,y);

#let c = zeros c 2;
#display c c__t;

let s6(x,y) = c(x,y)*pt1(x,y)*pt2(x,y)*pt3(x,y) + 0.00002 * (x^2+y^2+1)*(x^2+y^2-
1.1^2)^2;
let s6 = zeros [nb critical = 5,expected=(11*0),subd=8] s6;
display s6; display s6__t s6;


==> experiments/hilbert-sextic.txt <==
let s(x,y,z) =
 5.0630195181917658775e-01 * z^6 + 7.3160707676884623174e-02 *
 2.4494897427831778813e+00 * y * z^5 + -2.0967278649618239006e-07 *
 2.4494897427831778813e+00 * x * z^5 + -2.5050072793268102211e-01 *
 3.8729833462074170214e+00 * y^2 * z^4 + -5.0913808301573031440e-08 *
 5.4772255750516611883e+00 * x * y * z^4 + -3.8951660177365937665e-01 *
 3.8729833462074170214e+00 * x^2 * z^4 + -1.3164092845751462768e-01 *
 4.4721359549995796101e+00 * y^3 * z^3 + 5.0615300320939662003e-08 *
 7.7459666924148340428e+00 * x * y^2 * z^3 + -5.7106128950846171688e-02 *
 7.7459666924148340428e+00 * x^2 * y * z^3 + 2.2371819027509697131e-07 *
 4.4721359549995796101e+00 * x^3 * z^3 + 1.0444957824528977586e-01 *
 3.8729833462074170214e+00 * y^4 * z^2 + 4.0907442466636186879e-08 *
 7.7459666924148340428e+00 * x * y^3 * z^2 + 1.7663666907550387708e-01 *
 9.4868329805051381243e+00 * x^2 * y^2 * z^2 + 4.6324779398088867411e-08 *
 7.7459666924148340428e+00 * x^3 * y * z^2 + 3.8447261402959104215e-01 *
 3.8729833462074170214e+00 * x^4 * z^2 + 1.6517458824151304286e-01 *
 2.4494897427831778813e+00 * y^5 * z + 3.1241591134190904913e-08 *
 5.4772255750516611883e+00 * x * y^4 * z + 9.1910169569248967303e-02 *
 7.7459666924148340428e+00 * x^2 * y^3 * z + -2.9749814366128871757e-08 *
 7.7459666924148340428e+00 * x^3 * y^2 * z + 4.8969172790950352137e-02 *
 5.4772255750516611883e+00 * x^4 * y * z + -1.9693142194134535120e-07 *
 2.4494897427831778813e+00 * x^5 * z + 8.5990730319248920299e-02 * y^6 +
 3.3438176830203230998e-08 * 2.4494897427831778813e+00 * x * y^5 +
 -3.1169824783960187187e-02 * 3.8729833462074170214e+00 * x^2 * y^4 +
 1.5270839987966805283e-08 * 4.4721359549995796101e+00 * x^3 * y^3 +
 -1.7403011659165529279e-01 * 3.8729833462074170214e+00 * x^4 * y^2 +
 -1.5521194243133100950e-08 * 2.4494897427831778813e+00 * x^5 * y +
 -4.8634518149670463716e-01 * x^6 ;

let s = zeros [subd=23, nb critical=8, expected=11] s;
display s; display s s__t;


==> experiments/pentagonal-linkage.txt <==
let t1(s1,c1) = s1^2 + c1^2 - 1;
let t2(s2,c2) = s2^2 + c2^2 - 1;
let t3(s3,c3) = s3^2 + c3^2 - 1;

let p(s1,c1) = (s1)^2 + (1+ c1)^2 - 1;

let s = zeros(s1,c1) [nb critical=2,subd=15] p(s1,c1)
                                 t1(s1,c1);
display s;

let p(s1,s2,c1,c2) = (s1 + s2)^2 + (1+ c1 + c2)^2 - 1;

let s = zeros(s1,s2,c1,c2) [nb critical=0,subd=5] p(s1,s2,c1,c2)
                                 t1(s1,c1) t2(s2,c2);

let p(s1,s2,s3,c1,c2,c3) = (s1 + s2 + s3)^2 + (1+ c1 + c2 + c3)^2 - 1;

let s = zeros(s1,s2,s3,c1,c2,c3) [nb critical=2,subd=5] p(s1,s2,s3,c1,c2,c3)
                                 t1(s1,c1) t2(s2,c2) t3(s3,c3);


==> experiments/quartic-M-2.txt <==
let pi = 3.14159265358979312;
let tetra_angle = 1.23095941734077474;
let cz = 1/3;
let cy = 0.942809041582063467;

let s2p3 = 0.866025403784438708;
let pt1(x,y,z) = z - 1;
let pt2(x,y,z) = -1*cy*y + cz*z + 1;
let pt3(x,y,z) = s2p3*cy*x + 1/2*cy*y + cz*z + 1;
let pt4(x,y,z) = -s2p3*cy*x + 1/2*cy*y + cz*z + 1;

let r1 = 2;
let s1(x,y,z) = x^2 + y^2 + z^2 - r1^2;
#perturbation to avoid infinite number of critical points
let s1bis(x,y,z) = x^2 + 1.0001 * y^2 + 1.001*z^2 - r1^2;

let q0(x,y,z) = pt1(x,y,z)*pt2(x,y,z)*pt3(x,y,z)*pt4(x,y,z) + 0.05;

let q1(x,y,z) = 0.5* s1(x,y,z)^2 + q0(x,y,z);
let ds = zeros [expected=(10*2),nb critical=6,subd=7] q1;

display ds;
display ds ds2 ds__t;

let ps = zeros [expected=(10*0),subd=17,nb critical=6,limit zih=0.9] q0 s1bis;
display ps ps__t;


==> experiments/quartic-M.txt <==
let pi = 3.14159265358979312;
let tetra_angle = 1.23095941734077474;
let cz = 1/3;
let cy = 0.942809041582063467;

let s2p3 = 0.866025403784438708;
let pt1(x,y,z) = z - 1;
let pt2(x,y,z) = -1*cy*y + cz*z + 1;
let pt3(x,y,z) = s2p3*cy*x + 1/2*cy*y + cz*z + 1;
let pt4(x,y,z) = -s2p3*cy*x + 1/2*cy*y + cz*z + 1;

let q0(x,y,z) = pt1(x,y,z)*pt2(x,y,z)*pt3(x,y,z)*pt4(x,y,z);

let r1 = 7;
let s1(x,y,z) = x^2 + y^2 + z^2 - r1^2;
let s1p(x,y,z) = x^2 + 1.001*y^2 + 1.0001*z^2 - r1^2;
let r2 = 4;
let s2(x,y,z) = x^2 + y^2 + z^2 - r2^2;
let s2p(x,y,z) = x^2 + 1.001*y^2 + 1.0001*z^2 - r2^2;

let a = 0.001;

let q(x,y,z) = q0(x,y,z) + a*s1(x,y,z)*s2(x,y,z);

let q = zeros [nb critical=6, subd=7, expected=(2,-18)] q;
display q;
display q q__t;


==> experiments/quartic-curves.txt <==
let q1(x,y) = (x^2+y^2-1)^2 + 1/2 * x * y * (x-y) * (x+y);
let q1 = zeros [expected=4, subd=0] q1; display q1 q1__t;

let q2(x,y) = (x^2+y^2-1)^2 + 1/20 * x * y * (x-y) * (x+y);
let q2 = zeros [expected=4, subd=6] q2; display q2 q2__t;

let q3(x,y) = (x^2+y^2-1)^2 + 1/200 * x * y * (x-y) * (x+y);
let q3 = zeros [expected=4, subd=10] q3; display q3 q3__t;

let q4(x,y) = (x^2+y^2-1)^2 + 1/2000 * x * y * (x-y) * (x+y);
let q4 = zeros [expected=4,subd=14] q4; display q4 q4__t;

let q5(x,y) = (x^2+y^2-1)^2 + 1/20000 * x * y * (x-y) * (x+y);
let q5 = zeros [subd=17,expected=4] q5; display q5 q5__t;

let q6(x,y) = (x^2+y^2-1)^2 + 1/200000 * x * y * (x-y) * (x+y);
let q6 = zeros [subd=20,expected=4] q6; display q6 q6__t;

let q7(x,y) = (x^2+y^2-1)^2 + 1/2000000 * x * y * (x-y) * (x+y);
let q7 = zeros [subd=24,expected=4] q7; display q7 q7__t;


==> experiments/random+.txt <==

let NB = 100;

for i = 1 to NB do
  for D1 = 2 to 3 do
    let p1 (x,y,z,t,u,v) = random D1;
    let p = zeros [nb critical=2,subd=30] p1;
    stats 6 D1;
    timings 6 1;
    display p;
  done;
  for D1 = 2 to 3 do
    let p1 (x,y,z,t,u,v,w) = random D1;
    let p = zeros [nb critical=2,subd=30] p1;
    stats 7 D1;
    timings 7 1;
    display p;
  done;
done;


==> experiments/random-all.txt <==
timings 2 1;
timings 3 1;
timings 4 1;
timings 5 1;
timings 6 1;

timings 2 2;
timings 3 2;
timings 4 2;
timings 5 2;
timings 6 2;

timings 3 3;
timings 4 3;
timings 5 3;

timings 4 4;


==> experiments/random.txt <==

let NB = 100


for i = 1 to NB do
  for D1 = 1 to 12
    let p1 (x,y) = random D1;
    let p = zeros [nb critic al=1] p1;
    stats 2 D1;
    timings 2 1;
    display p;
  done;
  for D1 = 1 to 7
    for D2 = D1 to 7
    let p1 (x,y) = random D1;
    let p2 (x,y) = random D2;
    let p = zeros [nb critic al=1] p1 p2;
    stats 2 D1 D2;
    timings 2 2;
    display p;
  done;
done;


==> experiments/random/random1.txt <==

for i = 1 to NB do
  let p1 (x) = random D1;

  let p = zeros p1;
  stats 2 D1;
  display p;
done;


==> experiments/random/random2-2.txt <==

for i = 1 to NB do
  let p1 (x,y) = random D1;
  let p2 (x,y) = random D2;

  let p = zeros [nb critical=1] p1 p2;
  stats 2 D1 D2;
  timings 2;
  display p;
done;


==> experiments/random/random2.txt <==

for i = 1 to NB do
  let p1 (x,y) = random D1;

  let p = zeros [nb critical=1] p1;
  stats 2 D1;
  timings 1;
  display p;
done;


==> experiments/random/random3-2.txt <==

for i = 1 to NB do
  let p1 (x,y,z) = random D1;
  let p2 (x,y,z) = random D2;

  let p = zeros [nb critical=1] p1 p2;
  stats 3 D1 D2;
  timings 2;
  display p;
done;


==> experiments/random/random3-3.txt <==

for i = 1 to NB do
  let p1 (x,y,z) = random D1;
  let p2 (x,y,z) = random D2;
  let p3 (x,y,z) = random D3;

  let p = zeros [nb critical=1] p1 p2 p3;
  stats 3 D1 D2 D3;
  timings 3;
  display p;
done;


==> experiments/random/random3.txt <==

for i = 1 to NB do
  let p1(x,y,z) = random D1;

  let p = zeros [nb critical=1] p1;
  stats 3 D1;
  timings 1;
  display p;
done;


==> experiments/random/random4-2.txt <==

for i = 1 to NB do
  let p1(x,y,z,t) = random D1;
  let p2(x,y,z,t) = random D2;

  let p = zeros p1 p2;
  stats 5 D1 D2;
  display p;
done;


==> experiments/random/random4-3.txt <==

for i = 1 to NB do
  let p1(x,y,z,t) = random D1;
  let p2(x,y,z,t) = random D2;
  let p3(x,y,z,t) = random D3;

  let p = zeros p1 p2 p3;
  stats 5 D1 D2 D3;
  display p;
done;


==> experiments/random/random4-4.txt <==

for i = 1 to NB do
  let p1(x,y,z,t) = random D1;
  let p2(x,y,z,t) = random D2;
  let p3(x,y,z,t) = random D3;
  let p4(x,y,z,t) = random D4;

  let p = zeros p1 p2 p3 p4;
  stats 5 D1 D2 D3 D4;
  display p;
done;


==> experiments/random/random4.txt <==

for i = 1 to NB do
  let p1 (x,y,z,t) = random D1;

  let p = zeros p1;
  stats 5 D1;
  display p;
done;


==> experiments/random/random5.txt <==

for i = 1 to NB do
  let p1 (x,y,z,t,u) = random D1;

  let p = zeros p1;
  stats 6 D1;
  display p;
done;


==> experiments/random/random6.txt <==

for i = 1 to NB do
  let p1 (x,y,z,t,u,v) = random D1;

  let p = zeros p1;
  stats 7 D1;
  display p;
done;


==> experiments/random/random7.txt <==

for i = 1 to NB do
  let p1 (x,y,z,t,u,v,w) = random D1;

  let p = zeros p1;
  stats 8 D1;
  display p;
done;


==> experiments/random2.txt <==

let NB = 100;

for i = 1 to NB do
  for D1 = 2 to 15 do
    let p1 (x,y) = random D1;
    let p = zeros [nb critical=1] p1;
    stats 2 D1;
    timings 2 1;
    display p;
  done;
  for D1 = 2 to 8 do
    for D2 = D1 to 8 do
      let p1 (x,y) = random D1;
      let p2 (x,y) = random D2;
      let p = zeros [nb critical=1] p1 p2;
      stats 2 D1 D2;
      timings 2 2;
      display p;
    done;
  done;
done;


==> experiments/random3.txt <==

let NB = 100;

for i = 1 to NB do
  for D1 = 2 to 8 do
    let p1 (x,y,z) = random D1;
    let p = zeros [nb critical=1] p1;
    stats 3 D1;
    timings 3 1;
    display p;
  done;
  for D1 = 2 to 5 do
    for D2 = D1 to 5 do
      let p1 (x,y,z) = random D1;
      let p2 (x,y,z) = random D2;
      let p = zeros [nb critical=1] p1 p2;
      stats 3 D1 D2;
      timings 3 2;
      display p;
    done;
  done;
  for D1 = 2 to 4 do
    for D2 = D1 to 4 do
      for D3 = D2 to 4 do
        let p1 (x,y,z) = random D1;
        let p2 (x,y,z) = random D2;
        let p3 (x,y,z) = random D3;
        let p = zeros [nb critical=1] p1 p2 p3;
        stats 3 D1 D2 D3;
        timings 3 3;
        display p;
      done;
    done;
  done;
done;


==> experiments/random4.txt <==

let NB = 100;

for i = 1 to NB do
  for D1 = 2 to 5 do
    let p1 (x,y,z,t) = random D1;
    let p = zeros [nb critical=1] p1;
    stats 4 D1;
    timings 4 1;
    display p;
  done;
  for D1 = 2 to 2 do
    for D2 = D1 to 3 do
      let p1 (x,y,z,t) = random D1;
      let p2 (x,y,z,t) = random D2;
      let p = zeros [nb critical=1] p1 p2;
      stats 4 D1 D2;
      timings 4 2;
      display p;
    done;
  done;
  for D1 = 2 to 2 do
    for D2 = D1 to 2 do
      for D3 = D2 to 3 do
        let p1 (x,y,z,t) = random D1;
        let p2 (x,y,z,t) = random D2;
        let p3 (x,y,z,t) = random D3;
        let p = zeros [nb critical=1] p1 p2 p3;
        stats 4 D1 D2 D3;
        timings 4 3;
        display p;
      done;
    done;
  done;
  for D1 = 2 to 2 do
    for D2 = D1 to 2 do
      for D3 = D2 to 2 do
        for D4 = D3 to 3 do
          let p1 (x,y,z,t) = random D1;
          let p2 (x,y,z,t) = random D2;
          let p3 (x,y,z,t) = random D3;
          let p4 (x,y,z,t) = random D4;
          let p = zeros [nb critical=1] p1 p2 p3 p4;
          stats 4 D1 D2 D3 D4;
          timings 4 4;
          display p;
	done;
      done;
    done;
  done;
done;


==> experiments/random5.txt <==

let NB = 100;

for i = 1 to NB do
  for D1 = 2 to 4 do
    let p1 (x,y,z,t,u) = random D1;
    let p = zeros [nb critical=1] p1;
    stats 5 D1;
    timings 5 1;
    display p;
  done;
  for D1 = 2 to 2 do
    for D2 = D1 to 3 do
      let p1 (x,y,z,t,u) = random D1;
      let p2 (x,y,z,t,u) = random D2;
      let p = zeros [nb critical=1] p1 p2;
      stats 5 D1 D2;
      timings 5 2;
      display p;
    done;
  done;
  for D1 = 2 to 2 do
    for D2 = D1 to 2 do
      for D3 = D2 to 3 do
        let p1 (x,y,z,t,u) = random D1;
        let p2 (x,y,z,t,u) = random D2;
        let p3 (x,y,z,t,u) = random D3;
        let p = zeros [nb critical=1] p1 p2 p3;
        stats 5 D1 D2 D3;
        timings 5 3;
        display p;
      done;
    done;
  done;
done;

